Learning Optimal Control and Dynamical Structure of Global Trajectory Search Problems with Diffusion Models

Spacecraft trajectory design is a global search problem, where previous work has revealed specific solution structures that can be captured with data-driven methods. This paper explores two global search problems in the circular restricted three-body problem: hybrid cost function of minimum fuel/time-of-flight and transfers to energy-dependent invariant manifolds. These problems display a fundamental structure either in the optimal control profile or the use of dynamical structures. We build on our prior generative machine learning framework to apply diffusion models to learn the conditional probability distribution of the search problem and analyze the model's capability to capture these structures.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

